HI Galaxy Signatures in the SARAO MeerKAT Galactic Plane Survey $-$ I. Probing the richness of the Great Attractor Wall across the inner Zone of Avoidance

This paper presents the first HI results extracted from the SARAO MeerKAT Galactic Plane Survey (SMGPS) $-$ a narrow strip ($b \sim 3^\circ$) along the southern Milky Way. The primary goal consisted in tracing the Great Attractor (GA) Wall across the innermost Zone of Avoidance. We reduced a segment spanning the longitude range $302^\circ \leq \ell \leq 332^\circ$ for the redshift range $z \leq 0.08$. The superb SMGPS sensitivity (rms = 0.3-0.5 mJy beam$^{-1}$ per 44 kms$^{-1}$ channel) and angular resolution ($\sim$ 31" $\times$ 26") lead to a detection limit of log$(M_{\rm HI}/$M$_\odot) \geq$ 8.5 at the GA distance ($V_{\rm hel} \sim 3500 - 6500$ kms$^{-1}$). A total of 477 galaxy candidates were identified over the full redshift range. A comparison of the few HI detections with counterparts in the literature (mostly HIZOA) found the HI fluxes and other HI parameters to be highly consistent. The continuation of the GA Wall is confirmed through a prominent overdensity of $N = 214$ detections in the GA distance range. At higher latitudes, the wall moves to higher redshifts, supportive of a possible link with the Ophiuchus cluster located behind the Galactic Bulge. This deep interferometric HI survey demonstrates the power of the SMGPS in improving our insight of large-scale structures at these extremely low latitudes, despite the high obscuration and continuum background.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
